Deep ALMA redshift search of a z~12 GLASS-JWST galaxy candidate

The James Webb Space Telescope (JWST) has discovered a surprising abundance of bright galaxy candidates in the very early Universe ($< 500$ Myrs after the Big Bang), calling into question current galaxy formation models. Spectroscopy is needed to confirm the primeval nature of these candidates, as well as to understand how the first galaxies form stars and grow. Here we present deep spectroscopic and continuum ALMA observations towards GHZ2/GLASS-z12, one of the brightest and most robust candidates at $z > 10$ identified in the GLASS-JWST Early Release Science Program. We detect a $5.8 \sigma$ line, offset 0.5" from the JWST position of GHZ2/GLASS-z12 that, associating it with the [OIII] 88 micron transition, implies a spectroscopic redshift of $z = 12.117 \pm 0.001$. We verify the detection using extensive statistical tests. The oxygen line luminosity places GHZ2/GLASS-z12 above the [OIII]-SFR relation for metal-poor galaxies, implying an enhancement of [OIII] emission in this system while the JWST-observed emission is likely a lower-metallicity region. The lack of dust emission seen by these observations is consistent with the blue UV slope observed by JWST, which suggest little dust attenuation in galaxies at this early epoch. Further observations will unambiguously confirm the redshift and shed light on the origins of the wide and offset line and physical properties of this early galaxy. This work illustrates the synergy between JWST and ALMA and paves the way for future spectroscopic surveys of $z > 10$ galaxy candidates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Redshift 12 galaxy MNRAS template/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
